Task-Driven Hybrid Model Reduction for Dexterous Manipulation

In contact-rich tasks, like dexterous manipulation, the hybrid nature of making and breaking contact creates challenges for model representation and control. For example, choosing and sequencing contact locations for in-hand manipulation, where there are thousands of potential hybrid modes, is not generally tractable. In this paper, we are inspired by the observation that far fewer modes are actually necessary to accomplish many tasks. Building on our prior work learning hybrid models, represented as linear complementarity systems, we find a reduced-order hybrid model requiring only a limited number of task-relevant modes. This simplified representation, in combination with model predictive control, enables real-time control yet is sufficient for achieving high performance. We demonstrate the proposed method first on synthetic hybrid systems, reducing the mode count by multiple orders of magnitude while achieving task performance loss of less than 5%. We also apply the proposed method to a three-fingered robotic hand manipulating a previously unknown object. With no prior knowledge, we achieve state-of-the-art closed-loop performance within a few minutes of online learning, by collecting only a few thousand environment samples.

==> authors/jin_bio.txt <==
Wanxin Jin is an Assistant Professor in the School for Engineering of Matter, Transport, and Energy at Arizona State University in Tempe, AZ, USA.  He earned his Ph.D. degree from Purdue University in West Lafayette, IN, USA, in 2021. Between 2021 and 2023, Dr. Jin held the position of Postdoctoral Researcher at the GRASP Lab, University of Pennsylvania, Philadelphia, PA, USA. At Arizona State University, Dr. Jin leads the Intelligent Robotics and Interactive Systems Lab, focusing on developing fundamental methods at the convergence of control, machine learning, and optimization, with the goal to enable robots to  safely and efficiently interact with humans and physical objects.

==> authors/posa_bio.txt <==
Michael Posa received the B.S. and M.S. degrees in mechanical engineering from Stanford University, Stanford, CA, USA, in 2007 and 2008, respectively. He received the Ph.D. degree in electrical engineering and computer science from the Massachusetts Institute of Technology, Cambridge, MA, USA, in 2017. He is currently an Assistant Professor of Mechanical Engineering and Applied Mechanics with the University of Pennsylvania, Philadelphia, PA, USA, where he is a Member of the General Robotics, Automation, Sensing and Perception (GRASP) Lab. He holds secondary appointments in electrical and systems engineering and in computer and information science. He leads the Dynamic Autonomy and Intelligent Robotics Lab, University of Pennsylvania, which focuses on developing computationally tractable algorithms to enable robots to operate both dynamically and safely as they maneuver through and interact with their environments, with applications including legged locomotion and manipulation. Dr. Posa was a recipient of multiple awards, including the NSF CAREER Award, RSS Early Career Spotlight Award, and best paper awards. He is an Associate Editor for IEEE Transactions on Robotics.
